Efficient Black-Box Adversarial Attacks on Neural Text Detectors

Neural text detectors are models trained to detect whether a given text was generated by a language model or written by a human. In this paper, we investigate three simple and resource-efficient strategies (parameter tweaking, prompt engineering, and character-level mutations) to alter texts generated by GPT-3.5 that are unsuspicious or unnoticeable for humans but cause misclassification by neural text detectors. The results show that especially parameter tweaking and character-level mutations are effective strategies.

==> data/dataframe.csv <==
frequency_penalty,presence_penalty,filepath,gpt2_scores,openai_scores,turnitin_scores
0.0,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.0_prompt_num.txt,0.9556087851524352,0.94,0.84
0.0,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.1_prompt_num.txt,0.999804437160492,0.99,1.00
0.0,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.2_prompt_num.txt,0.0001720410509733,0.94,0
0.0,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.3_prompt_num.txt,0.9998106360435486,0.94,1.00
0.0,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.4_prompt_num.txt,0.0003999890759587,0.675,0
0.0,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.0_pp_0.5_prompt_num.txt,0.0712036415934562,0.675,1.00
0.1,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.0_prompt_num.txt,0.0013448724057525,0.675,1.00
0.1,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.1_prompt_num.txt,0.0139713482931256,0.675,1.00
0.1,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.2_prompt_num.txt,0.9997925162315368,0.675,1.00
0.1,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.3_prompt_num.txt,0.0001849114778451,0.675,0
0.1,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.4_prompt_num.txt,0.9998083710670472,0.99,1.00
0.1,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.1_pp_0.5_prompt_num.txt,0.1128021106123924,0.675,0
0.2,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.0_prompt_num.txt,0.3658879697322845,0.94,0.75
0.2,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.1_prompt_num.txt,0.0001764460903359,0.94,0.26
0.2,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.2_prompt_num.txt,0.0002673249982763,0.05,0
0.2,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.3_prompt_num.txt,0.000171279272763,0.675,0.26
0.2,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.4_prompt_num.txt,0.0001732234086375,0.94,0.43
0.2,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.2_pp_0.5_prompt_num.txt,0.0002432268229313,0.675,0
0.3,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.0_prompt_num.txt,0.0001981488749152,0.675,0
0.3,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.1_prompt_num.txt,0.1686775386333465,0.94,0.89
0.3,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.2_prompt_num.txt,0.0001745187182677,0.05,0
0.3,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.3_prompt_num.txt,0.0002038539678324,0.675,0
0.3,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.4_prompt_num.txt,0.0002044494176516,0.05,0
0.3,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.3_pp_0.5_prompt_num.txt,0.962321639060974,0.94,0.57
0.4,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.0_prompt_num.txt,0.0002762585063464,0.275,0
0.4,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.1_prompt_num.txt,0.0008758077165111,0.05,0
0.4,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.2_prompt_num.txt,0.0002016132057178,0.675,0
0.4,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.3_prompt_num.txt,0.0002036499645328,0.05,0
0.4,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.4_prompt_num.txt,0.0016897692112252,0.275,0
0.4,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.4_pp_0.5_prompt_num.txt,0.0003354854125063,0.05,0
0.5,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.0_prompt_num.txt,0.0002745790116023,0.275,0.24
0.5,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.1_prompt_num.txt,0.0002027610462391,0.05,0
0.5,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.2_prompt_num.txt,0.000184659162187,0.675,0
0.5,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.3_prompt_num.txt,0.0002974560775328,0.05,0
0.5,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.4_prompt_num.txt,0.0003596814349293,0.275,0
0.5,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.5_pp_0.5_prompt_num.txt,0.0002368336718063,0.675,0.38
0.6,0.0,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.0_prompt_num.txt,0.0002942484861705,0.05,0
0.6,0.1,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.1_prompt_num.txt,0.0002775722241494,0.05,0
0.6,0.2,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.2_prompt_num.txt,0.0001906898542074,0.05,0.35
0.6,0.3,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.3_prompt_num.txt,0.0002054346405202,0.05,0
0.6,0.4,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.4_prompt_num.txt,0.0004069812421221,0.05,0
0.6,0.5,C:\Users\vital\PycharmProjects\M12Project\parameter_optimization\optimization\texts\fp_0.6_pp_0.5_prompt_num.txt,0.0002437217481201,0.05,0


==> data/frequency_penalty_combined_scores.csv <==
Frequency penalty,Turnitin,OpenAI classifier,GPT2 detector
0.0,1.0,0.9733333333333332,1.0
0.1,1.0,0.7533333333333333,1.0
0.2,0.7633333333333333,0.8700000000000001,0.66
0.3,0.59,0.5733333333333334,0.3333333333333333
0.4,0.21,0.3366666666666666,0.13
0.5,0.2666666666666666,0.5466666666666667,0.0
0.6,0.1399999999999999,0.5466666666666667,0.0
0.7,0.0,0.1266666666666666,0.0
0.8,0.0,0.26,0.0
0.9,0.0,0.1266666666666666,0.0133333333333333
1.0,0.0,0.26,0.0


==> data/gpt2_scores.csv <==
0.999006450176239,0.00017233738617505878,0.9992214441299438,0.9998056292533875,0.9998229146003723,0.9996046423912048,0.40637895464897156,0.998816728591919,0.9997764229774475,0.999824583530426
0.9998242259025574,0.9998192191123962,0.9998036026954651,0.9998007416725159,0.9998102784156799,0.9998123049736023,0.9998199343681335,0.962462306022644,0.9998133778572083,0.9998114705085754
0.487137109041214,0.00021534081315621734,0.0005402090027928352,0.9972437620162964,0.9997981190681458,0.9998199343681335,0.9997958540916443,0.00017224786279257387,0.9998143315315247,0.9998252987861633
0.9963756203651428,0.998856782913208,0.9998058676719666,0.9997943043708801,0.9887565970420837,0.9998242259025574,0.999811589717865,0.5310500860214233,0.007439868059009314,0.9995191097259521
0.9998217225074768,0.9864704012870789,0.9684950113296509,0.9964507818222046,0.5843331813812256,0.22658570110797882,0.21956060826778412,0.9998113512992859,0.9992361068725586,0.9998155236244202
0.0002722838253248483,0.9997747540473938,0.9732850790023804,0.5953824520111084,0.00019427576626185328,0.9997910857200623,0.000903745589312166,0.0002550377685111016,0.15670904517173767,0.0007832558476366103
0.0001696321996860206,0.008903587237000465,0.0002778216148726642,0.5647000074386597,0.00016947294352576137,0.023311231285333633,0.04527623578906059,0.0001835042203310877,0.9995594620704651,0.00020751039846800268
0.9955763816833496,0.00029640013235621154,0.00019222236005589366,0.3923889398574829,0.9227262735366821,0.0002142909070244059,0.0011538068065419793,0.0008070074836723506,0.00017502099217381328,0.00017274261335842311
0.00026833824813365936,0.005067102145403624,0.0021530594676733017,0.9767798781394958,0.22156091034412384,0.9803596138954163,0.9998247027397156,0.0003354110231157392,0.0010607056319713593,0.0002761795185506344
0.7020224332809448,0.0002683495113160461,0.0001837815943872556,0.007612462621182203,0.00017163912707474083,0.00019305406021885574,0.0005965681630186737,0.00022847007494419813,0.00019833979604300112,0.00017203661263920367


==> data/openai_scores.csv <==
0.94,0.675,0.99,0.99,0.99,0.99,0.94,0.94,0.99,0.94
0.99,0.99,0.99,0.99,0.99,0.99,0.94,0.675,0.99,0.99
0.94,0.675,0.94,0.675,0.94,0.99,0.99,0.99,0.99,0.99
0.99,0.99,0.99,0.99,0.99,0.99,0.99,0.675,0.675,0.99
0.99,0.99,0.99,0.94,0.94,0.275,0.99,0.99,0.99,0.99
0.94,0.675,0.94,0.94,0.675,0.94,0.94,0.94,0.94,0.94
0.675,0.675,0.99,0.99,0.675,0.94,0.99,0.675,0.675,0.94
0.99,0.05,0.675,0.675,0.675,0.94,0.675,0.94,0.94,0.675
0.675,0.675,0.94,0.675,0.675,0.675,0.99,0.275,0.94,0.675
0.675,0.94,0.94,0.675,0.675,0.675,0.275,0.675,0.275,0.99


==> data/presence_penalty_combined_scores.csv <==
Presence penalty,Turnitin,OpenAI classifier,GPT2 detector
0.0,0.6666666666666666,0.94,0.6933333333333334
0.1,1.0,0.8700000000000001,1.0
0.2,1.0,0.9566666666666668,1.0
0.3,1.0,0.6333333333333333,1.0
0.4,0.7933333333333333,0.87,0.3833333333333333
0.5,0.53,0.94,1.0
0.6,0.8266666666666667,0.7366666666666667,0.7266666666666667
0.7,0.3999999999999999,0.87,0.3333333333333333
0.8,0.21,0.94,0.6633333333333333
0.9,0.59,0.5566666666666666,0.5733333333333334
1.0,0.4033333333333333,0.7200000000000001,0.7833333333333333
1.1,0.5733333333333334,0.6333333333333334,0.6666666666666666
1.2,0.3333333333333333,0.3466666666666667,0.33
1.3,0.0,0.4133333333333334,0.0
1.4,0.0,0.3366666666666667,0.0033333333333333
1.5,0.0,0.3366666666666667,0.2966666666666667
1.6,0.3733333333333333,0.4133333333333334,0.0
1.7,0.16,0.1266666666666666,0.0
1.8,0.0999999999999999,0.05,0.0
1.9,0.21,0.1266666666666666,0.0
2.0,0.0,0.1266666666666666,0.0


==> data/turnitin_scores.csv <==
1.0,0,0.72,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.75,1.0,1.0
1.0,0,0.31,1.0,0.88,1.0,1.0,0.64,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.81,0.50,1.0
1.0,1.0,1.0,1.0,0,0.25,0.53,1.0,1.0,1.0
1.0,1.0,0.38,1.0,0.33,1.0,0.77,0.20,0.42,0
0.03,0.80,1.0,1.0,0.88,0.65,1.0,0.77,1.0,1.0
1.0,0,0,0.86,0.90,0,0.67,0.82,0.47,0.48
0,0.90,0.86,1.0,1.0,1.0,1.0,0,0.71,0.76
1.0,0,0,1.0,0.52,0,0,0,0,0.38

